Serendipity discrete complexes with enhanced regularity

In this work we address the problem of finding serendipity versions of approximate de Rham complexes with enhanced regularity. The starting point is a new abstract construction of general scope which, given three complexes linked by extension and reduction maps, generates a fourth complex with cohomology isomorphic to the former three. This construction is used to devise new serendipity versions of rot-rot and Stokes complexes derived in the Discrete de Rham spirit.

==> dat/ddr-quadrot/cart_k0/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
0       0.141421   100      220      121         462        342        6.604170e-01  --           1.106266e+01  --               2.876566e-02  --           2.222916e-01  --
0       0.0707107  400      840      441         1722       1482       1.051361e-01  2.65         5.809782e+00  0.93             1.047232e-02  1.46         8.021662e-02  1.47
0       0.0353553  1600     3280     1681        6642       6162       1.971284e-02  2.42         2.953454e+00  0.98             1.543343e-03  2.76         1.217422e-02  2.72


==> dat/ddr-quadrot/cart_k0/results-1.txt <==
Degree: 0
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
DimSpaces: 462
DimLinSys: 342
ErrUL2: 6.604170e-01
ErrURotRot: 1.106266e+01
ErrPL2: 2.876566e-02
ErrPGrad: 2.222916e-01
TwallDDRCore: 1.199194e-02
TprocDDRCore: 8.000000e-02
TwallModel: 8.117428e-02
TprocModel: 5.200000e-01
TwallSolve: 3.654424e-02
TprocSolve: 3.000000e-02


==> dat/ddr-quadrot/cart_k0/results-2.txt <==
Degree: 0
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
DimSpaces: 1722
DimLinSys: 1482
ErrUL2: 1.051361e-01
ErrURotRot: 5.809782e+00
ErrPL2: 1.047232e-02
ErrPGrad: 8.021662e-02
TwallDDRCore: 4.902900e-02
TprocDDRCore: 3.700000e-01
TwallModel: 2.968758e-01
TprocModel: 2.110000e+00
TwallSolve: 2.906364e-01
TprocSolve: 2.900000e-01


==> dat/ddr-quadrot/cart_k0/results-3.txt <==
Degree: 0
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
DimSpaces: 6642
DimLinSys: 6162
ErrUL2: 1.971284e-02
ErrURotRot: 2.953454e+00
ErrPL2: 1.543343e-03
ErrPGrad: 1.217422e-02
TwallDDRCore: 1.924489e-01
TprocDDRCore: 1.490000e+00
TwallModel: 1.145133e+00
TprocModel: 8.400000e+00
TwallSolve: 3.164587e+00
TprocSolve: 3.160000e+00


==> dat/ddr-quadrot/cart_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/cart_k1/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
1       0.141421   100      220      121         1522       1282       1.625423e-01  --           1.559968e+00  --               2.088495e-03  --           1.352410e-01  --
1       0.0707107  400      840      441         5842       5362       1.022214e-02  3.99         3.924421e-01  1.99             1.408348e-04  3.89         1.813452e-02  2.90
1       0.0353553  1600     3280     1681        22882      21922      6.402125e-04  4.00         9.826255e-02  2.00             8.721546e-06  4.01         2.266087e-03  3.00


==> dat/ddr-quadrot/cart_k1/results-1.txt <==
Degree: 1
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
DimSpaces: 1522
DimLinSys: 1282
ErrUL2: 1.625423e-01
ErrURotRot: 1.559968e+00
ErrPL2: 2.088495e-03
ErrPGrad: 1.352410e-01
TwallDDRCore: 5.090180e-02
TprocDDRCore: 2.700000e-01
TwallModel: 3.879204e-01
TprocModel: 1.900000e+00
TwallSolve: 3.228553e-01
TprocSolve: 3.200000e-01


==> dat/ddr-quadrot/cart_k1/results-2.txt <==
Degree: 1
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
DimSpaces: 5842
DimLinSys: 5362
ErrUL2: 1.022214e-02
ErrURotRot: 3.924421e-01
ErrPL2: 1.408348e-04
ErrPGrad: 1.813452e-02
TwallDDRCore: 1.769805e-01
TprocDDRCore: 1.000000e+00
TwallModel: 1.390694e+00
TprocModel: 7.510000e+00
TwallSolve: 2.484901e+00
TprocSolve: 2.480000e+00


==> dat/ddr-quadrot/cart_k1/results-3.txt <==
Degree: 1
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
DimSpaces: 22882
DimLinSys: 21922
ErrUL2: 6.402125e-04
ErrURotRot: 9.826255e-02
ErrPL2: 8.721546e-06
ErrPGrad: 2.266087e-03
TwallDDRCore: 6.486688e-01
TprocDDRCore: 4.170000e+00
TwallModel: 5.429297e+00
TprocModel: 3.097000e+01
TwallSolve: 2.411116e+01
TprocSolve: 2.412000e+01


==> dat/ddr-quadrot/cart_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/cart_k2/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
2       0.141421   100      220      121         2882       2522       2.139779e-02  --           1.194212e-01  --               1.292717e-04  --           9.215595e-03  --
2       0.0707107  400      840      441         11162      10442      6.723955e-04  4.99         1.500412e-02  2.99             4.675139e-06  4.79         6.707759e-04  3.78
2       0.0353553  1600     3280     1681        43922      42482      2.104678e-05  5.00         1.877987e-03  3.00             1.791723e-07  4.71         5.309776e-05  3.66


==> dat/ddr-quadrot/cart_k2/results-1.txt <==
Degree: 2
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
DimSpaces: 2882
DimLinSys: 2522
ErrUL2: 2.139779e-02
ErrURotRot: 1.194212e-01
ErrPL2: 1.292717e-04
ErrPGrad: 9.215595e-03
TwallDDRCore: 9.174750e-02
TprocDDRCore: 5.300000e-01
TwallModel: 9.602096e-01
TprocModel: 5.510000e+00
TwallSolve: 9.533852e-01
TprocSolve: 9.500000e-01


==> dat/ddr-quadrot/cart_k2/results-2.txt <==
Degree: 2
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
DimSpaces: 11162
DimLinSys: 10442
ErrUL2: 6.723955e-04
ErrURotRot: 1.500412e-02
ErrPL2: 4.675139e-06
ErrPGrad: 6.707759e-04
TwallDDRCore: 3.597595e-01
TprocDDRCore: 2.080000e+00
TwallModel: 3.807696e+00
TprocModel: 2.246000e+01
TwallSolve: 1.302639e+01
TprocSolve: 1.302000e+01


==> dat/ddr-quadrot/cart_k2/results-3.txt <==
Degree: 2
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
DimSpaces: 43922
DimLinSys: 42482
ErrUL2: 2.104678e-05
ErrURotRot: 1.877987e-03
ErrPL2: 1.791723e-07
ErrPGrad: 5.309776e-05
TwallDDRCore: 1.335659e+00
TprocDDRCore: 8.700000e+00
TwallModel: 1.482468e+01
TprocModel: 9.158000e+01
TwallSolve: 1.314167e+02
TprocSolve: 1.314100e+02


==> dat/ddr-quadrot/cart_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/cart_k3/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
3       0.141421   100      220      121         4542       4062       1.563621e-03  --           6.046657e-03  --               7.256458e-06  --           7.697069e-04  --
3       0.0707107  400      840      441         17682      16722      2.453862e-05  5.99         3.794409e-04  3.99             2.128164e-07  5.09         4.670904e-05  4.04
3       0.0353553  1600     3280     1681        69762      67842      3.861502e-07  5.99         2.373930e-05  4.00             6.922463e-08  1.62         8.388983e-06  2.48


==> dat/ddr-quadrot/cart_k3/results-1.txt <==
Degree: 3
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
DimSpaces: 4542
DimLinSys: 4062
ErrUL2: 1.563621e-03
ErrURotRot: 6.046657e-03
ErrPL2: 7.256458e-06
ErrPGrad: 7.697069e-04
TwallDDRCore: 1.499874e-01
TprocDDRCore: 1.120000e+00
TwallModel: 2.213908e+00
TprocModel: 1.578000e+01
TwallSolve: 1.939363e+00
TprocSolve: 1.930000e+00


==> dat/ddr-quadrot/cart_k3/results-2.txt <==
Degree: 3
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
DimSpaces: 17682
DimLinSys: 16722
ErrUL2: 2.453862e-05
ErrURotRot: 3.794409e-04
ErrPL2: 2.128164e-07
ErrPGrad: 4.670904e-05
TwallDDRCore: 6.145317e-01
TprocDDRCore: 4.670000e+00
TwallModel: 9.068116e+00
TprocModel: 6.488000e+01
TwallSolve: 1.709239e+01
TprocSolve: 1.709000e+01


==> dat/ddr-quadrot/cart_k3/results-3.txt <==
Degree: 3
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
DimSpaces: 69762
DimLinSys: 67842
ErrUL2: 3.861502e-07
ErrURotRot: 2.373930e-05
ErrPL2: 6.922463e-08
ErrPGrad: 8.388983e-06
TwallDDRCore: 2.388539e+00
TprocDDRCore: 1.853000e+01
TwallModel: 3.715342e+01
TprocModel: 2.589600e+02
TwallSolve: 3.578835e+02
TprocSolve: 3.578700e+02


==> dat/ddr-quadrot/cart_k3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/hexa_k0/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
0       0.241412   121      400      280         960        720        2.256209e+00  --           1.297432e+01  --               4.497605e-01  --           1.194726e+01  --
0       0.129713   441      1400     960         3320       2840       4.474133e-01  2.60         7.743715e+00  0.83             1.326460e-01  1.97         4.245744e+00  1.67
0       0.0657364  1681     5200     3520        12240      11280      7.197917e-02  2.69         4.132049e+00  0.92             3.859680e-02  1.82         1.370411e+00  1.66


==> dat/ddr-quadrot/hexa_k0/results-1.txt <==
Degree: 0
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimSpaces: 960
DimLinSys: 720
ErrUL2: 2.256209e+00
ErrURotRot: 1.297432e+01
ErrPL2: 4.497605e-01
ErrPGrad: 1.194726e+01
TwallDDRCore: 2.982829e-02
TprocDDRCore: 1.600000e-01
TwallModel: 2.105117e-01
TprocModel: 1.060000e+00
TwallSolve: 1.837471e-01
TprocSolve: 1.900000e-01


==> dat/ddr-quadrot/hexa_k0/results-2.txt <==
Degree: 0
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimSpaces: 3320
DimLinSys: 2840
ErrUL2: 4.474133e-01
ErrURotRot: 7.743715e+00
ErrPL2: 1.326460e-01
ErrPGrad: 4.245744e+00
TwallDDRCore: 1.065431e-01
TprocDDRCore: 5.700000e-01
TwallModel: 7.022428e-01
TprocModel: 3.750000e+00
TwallSolve: 1.406848e+00
TprocSolve: 1.410000e+00


==> dat/ddr-quadrot/hexa_k0/results-3.txt <==
Degree: 0
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimSpaces: 12240
DimLinSys: 11280
ErrUL2: 7.197917e-02
ErrURotRot: 4.132049e+00
ErrPL2: 3.859680e-02
ErrPGrad: 1.370411e+00
TwallDDRCore: 3.501059e-01
TprocDDRCore: 2.110000e+00
TwallModel: 2.440709e+00
TprocModel: 1.451000e+01
TwallSolve: 1.229823e+01
TprocSolve: 1.230000e+01


==> dat/ddr-quadrot/hexa_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/hexa_k1/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
1       0.241412   121      400      280         2644       2164       1.085361e+00  --           3.221817e+00  --               6.941725e-02  --           2.796491e+00  --
1       0.129713   441      1400     960         9284       8324       9.441231e-02  3.93         9.543676e-01  1.96             1.136812e-02  2.91         8.533195e-01  1.91
1       0.0657364  1681     5200     3520        34564      32644      6.550826e-03  3.93         2.523941e-01  1.96             1.536834e-03  2.94         2.258906e-01  1.96


==> dat/ddr-quadrot/hexa_k1/results-1.txt <==
Degree: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimSpaces: 2644
DimLinSys: 2164
ErrUL2: 1.085361e+00
ErrURotRot: 3.221817e+00
ErrPL2: 6.941725e-02
ErrPGrad: 2.796491e+00
TwallDDRCore: 6.845788e-02
TprocDDRCore: 3.800000e-01
TwallModel: 7.084442e-01
TprocModel: 3.540000e+00
TwallSolve: 1.134855e+00
TprocSolve: 1.130000e+00


==> dat/ddr-quadrot/hexa_k1/results-2.txt <==
Degree: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimSpaces: 9284
DimLinSys: 8324
ErrUL2: 9.441231e-02
ErrURotRot: 9.543676e-01
ErrPL2: 1.136812e-02
ErrPGrad: 8.533195e-01
TwallDDRCore: 2.501319e-01
TprocDDRCore: 1.430000e+00
TwallModel: 2.338772e+00
TprocModel: 1.290000e+01
TwallSolve: 1.016654e+01
TprocSolve: 1.016000e+01


==> dat/ddr-quadrot/hexa_k1/results-3.txt <==
Degree: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimSpaces: 34564
DimLinSys: 32644
ErrUL2: 6.550826e-03
ErrURotRot: 2.523941e-01
ErrPL2: 1.536834e-03
ErrPGrad: 2.258906e-01
TwallDDRCore: 9.169806e-01
TprocDDRCore: 5.740000e+00
TwallModel: 9.273873e+00
TprocModel: 5.176000e+01
TwallSolve: 1.157203e+02
TprocSolve: 1.156800e+02


==> dat/ddr-quadrot/hexa_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/hexa_k2/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
2       0.241412   121      400      280         4691       3971       1.870770e-01  --           3.751692e-01  --               3.210758e-03  --           1.700468e-01  --
2       0.129713   441      1400     960         16571      15131      8.576804e-03  4.96         5.904101e-02  2.98             2.690884e-04  3.99         2.738397e-02  2.94
2       0.0657364  1681     5200     3520        61931      59051      3.008231e-04  4.93         7.938766e-03  2.95             1.836135e-05  3.95         3.701321e-03  2.94


==> dat/ddr-quadrot/hexa_k2/results-1.txt <==
Degree: 2
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimSpaces: 4691
DimLinSys: 3971
ErrUL2: 1.870770e-01
ErrURotRot: 3.751692e-01
ErrPL2: 3.210758e-03
ErrPGrad: 1.700468e-01
TwallDDRCore: 1.411506e-01
TprocDDRCore: 8.200000e-01
TwallModel: 1.984574e+00
TprocModel: 1.136000e+01
TwallSolve: 3.159912e+00
TprocSolve: 3.170000e+00


==> dat/ddr-quadrot/hexa_k2/results-2.txt <==
Degree: 2
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimSpaces: 16571
DimLinSys: 15131
ErrUL2: 8.576804e-03
ErrURotRot: 5.904101e-02
ErrPL2: 2.690884e-04
ErrPGrad: 2.738397e-02
TwallDDRCore: 5.061599e-01
TprocDDRCore: 3.060000e+00
TwallModel: 7.498563e+00
TprocModel: 4.319000e+01
TwallSolve: 3.614507e+01
TprocSolve: 3.614000e+01


==> dat/ddr-quadrot/hexa_k2/results-3.txt <==
Degree: 2
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimSpaces: 61931
DimLinSys: 59051
ErrUL2: 3.008231e-04
ErrURotRot: 7.938766e-03
ErrPL2: 1.836135e-05
ErrPGrad: 3.701321e-03
TwallDDRCore: 1.884807e+00
TprocDDRCore: 1.259000e+01
TwallModel: 2.876356e+01
TprocModel: 1.677000e+02
TwallSolve: 3.637813e+02
TprocSolve: 3.635000e+02


==> dat/ddr-quadrot/hexa_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/hexa_k3/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
3       0.241412   121      400      280         7101       6141       1.911352e-02  --           2.920572e-02  --               1.305575e-04  --           8.152457e-03  --
3       0.129713   441      1400     960         25181      23261      4.654045e-04  5.98         2.440292e-03  4.00             5.944282e-06  4.97         6.805420e-04  4.00
3       0.0657364  1681     5200     3520        94341      90501      8.299590e-06  5.92         1.667363e-04  3.95             2.512044e-07  4.66         5.130136e-05  3.80


==> dat/ddr-quadrot/hexa_k3/results-1.txt <==
Degree: 3
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimSpaces: 7101
DimLinSys: 6141
ErrUL2: 1.911352e-02
ErrURotRot: 2.920572e-02
ErrPL2: 1.305575e-04
ErrPGrad: 8.152457e-03
TwallDDRCore: 2.813558e-01
TprocDDRCore: 1.630000e+00
TwallModel: 5.227344e+00
TprocModel: 3.214000e+01
TwallSolve: 6.418909e+00
TprocSolve: 6.420000e+00


==> dat/ddr-quadrot/hexa_k3/results-2.txt <==
Degree: 3
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimSpaces: 25181
DimLinSys: 23261
ErrUL2: 4.654045e-04
ErrURotRot: 2.440292e-03
ErrPL2: 5.944282e-06
ErrPGrad: 6.805420e-04
TwallDDRCore: 1.013996e+00
TprocDDRCore: 6.200000e+00
TwallModel: 1.890190e+01
TprocModel: 1.207600e+02
TwallSolve: 7.006803e+01
TprocSolve: 7.005000e+01


==> dat/ddr-quadrot/hexa_k3/results-3.txt <==
Degree: 3
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimSpaces: 94341
DimLinSys: 90501
ErrUL2: 8.299590e-06
ErrURotRot: 1.667363e-04
ErrPL2: 2.512044e-07
ErrPGrad: 5.130136e-05
TwallDDRCore: 3.040642e+00
TprocDDRCore: 2.419000e+01
TwallModel: 6.254861e+01
TprocModel: 4.626700e+02
TwallSolve: 8.120513e+02
TprocSolve: 8.118000e+02


==> dat/ddr-quadrot/hexa_k3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/tri_k0/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
0       0.25      56       92       37          166        118        2.975245e+00  --           1.719294e+01  --               4.537831e-02  --           5.926072e-01  --
0       0.125     224      352      129         610        514        4.305044e-01  2.79         9.269778e+00  0.89             5.554473e-03  3.03         1.498127e-01  1.98
0       0.0625    896      1376     481         2338       2146       6.865681e-02  2.65         4.800538e+00  0.95             9.042542e-04  2.62         4.304044e-02  1.80


==> dat/ddr-quadrot/tri_k0/results-1.txt <==
Degree: 0
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbVertices: 37
DimSpaces: 166
DimLinSys: 118
ErrUL2: 2.975245e+00
ErrURotRot: 1.719294e+01
ErrPL2: 4.537831e-02
ErrPGrad: 5.926072e-01
TwallDDRCore: 5.479686e-03
TprocDDRCore: 3.000000e-02
TwallModel: 3.544233e-02
TprocModel: 2.200000e-01
TwallSolve: 6.811033e-03
TprocSolve: 1.000000e-02


==> dat/ddr-quadrot/tri_k0/results-2.txt <==
Degree: 0
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimSpaces: 610
DimLinSys: 514
ErrUL2: 4.305044e-01
ErrURotRot: 9.269778e+00
ErrPL2: 5.554473e-03
ErrPGrad: 1.498127e-01
TwallDDRCore: 2.298236e-02
TprocDDRCore: 1.700000e-01
TwallModel: 1.280694e-01
TprocModel: 8.800000e-01
TwallSolve: 4.846106e-02
TprocSolve: 4.000000e-02


==> dat/ddr-quadrot/tri_k0/results-3.txt <==
Degree: 0
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimSpaces: 2338
DimLinSys: 2146
ErrUL2: 6.865681e-02
ErrURotRot: 4.800538e+00
ErrPL2: 9.042542e-04
ErrPGrad: 4.304044e-02
TwallDDRCore: 9.386305e-02
TprocDDRCore: 6.900000e-01
TwallModel: 4.687978e-01
TprocModel: 3.440000e+00
TwallSolve: 4.052327e-01
TprocSolve: 4.100000e-01


==> dat/ddr-quadrot/tri_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/tri_k1/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
1       0.25      56       92       37          666        570        1.430887e+00  --           3.719186e+00  --               1.386353e-02  --           5.175466e-01  --
1       0.125     224      352      129         2562       2370       9.100226e-02  3.97         9.437657e-01  1.98             1.674216e-03  3.05         1.247980e-01  2.05
1       0.0625    896      1376     481         10050      9666       5.768321e-03  3.98         2.367918e-01  1.99             2.074847e-04  3.01         3.082958e-02  2.02


==> dat/ddr-quadrot/tri_k1/results-1.txt <==
Degree: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbVertices: 37
DimSpaces: 666
DimLinSys: 570
ErrUL2: 1.430887e+00
ErrURotRot: 3.719186e+00
ErrPL2: 1.386353e-02
ErrPGrad: 5.175466e-01
TwallDDRCore: 1.671542e-02
TprocDDRCore: 1.000000e-01
TwallModel: 1.129938e-01
TprocModel: 7.600000e-01
TwallSolve: 6.252600e-02
TprocSolve: 5.000000e-02


==> dat/ddr-quadrot/tri_k1/results-2.txt <==
Degree: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimSpaces: 2562
DimLinSys: 2370
ErrUL2: 9.100226e-02
ErrURotRot: 9.437657e-01
ErrPL2: 1.674216e-03
ErrPGrad: 1.247980e-01
TwallDDRCore: 6.100135e-02
TprocDDRCore: 4.600000e-01
TwallModel: 4.291778e-01
TprocModel: 3.030000e+00
TwallSolve: 4.729864e-01
TprocSolve: 4.700000e-01


==> dat/ddr-quadrot/tri_k1/results-3.txt <==
Degree: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimSpaces: 10050
DimLinSys: 9666
ErrUL2: 5.768321e-03
ErrURotRot: 2.367918e-01
ErrPL2: 2.074847e-04
ErrPGrad: 3.082958e-02
TwallDDRCore: 2.410003e-01
TprocDDRCore: 1.900000e+00
TwallModel: 1.688637e+00
TprocModel: 1.221000e+01
TwallSolve: 4.694106e+00
TprocSolve: 4.690000e+00


==> dat/ddr-quadrot/tri_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/tri_k2/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
2       0.25      56       92       37          1334       1190       2.371846e-01  --           3.720231e-01  --               8.647147e-04  --           4.384566e-02  --
2       0.125     224      352      129         5186       4898       7.496054e-03  4.98         4.700183e-02  2.98             5.219707e-05  4.05         5.407451e-03  3.02
2       0.0625    896      1376     481         20450      19874      2.358068e-04  4.99         5.890963e-03  3.00             3.233745e-06  4.01         6.749266e-04  3.00


==> dat/ddr-quadrot/tri_k2/results-1.txt <==
Degree: 2
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbVertices: 37
DimSpaces: 1334
DimLinSys: 1190
ErrUL2: 2.371846e-01
ErrURotRot: 3.720231e-01
ErrPL2: 8.647147e-04
ErrPGrad: 4.384566e-02
TwallDDRCore: 3.521714e-02
TprocDDRCore: 2.400000e-01
TwallModel: 3.095751e-01
TprocModel: 2.140000e+00
TwallSolve: 2.358639e-01
TprocSolve: 2.400000e-01


==> dat/ddr-quadrot/tri_k2/results-2.txt <==
Degree: 2
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimSpaces: 5186
DimLinSys: 4898
ErrUL2: 7.496054e-03
ErrURotRot: 4.700183e-02
ErrPL2: 5.219707e-05
ErrPGrad: 5.407451e-03
TwallDDRCore: 1.314213e-01
TprocDDRCore: 1.020000e+00
TwallModel: 1.197086e+00
TprocModel: 8.640000e+00
TwallSolve: 2.172971e+00
TprocSolve: 2.170000e+00


==> dat/ddr-quadrot/tri_k2/results-3.txt <==
Degree: 2
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimSpaces: 20450
DimLinSys: 19874
ErrUL2: 2.358068e-04
ErrURotRot: 5.890963e-03
ErrPL2: 3.233745e-06
ErrPGrad: 6.749266e-04
TwallDDRCore: 5.272257e-01
TprocDDRCore: 4.190000e+00
TwallModel: 4.787378e+00
TprocModel: 3.484000e+01
TwallSolve: 1.868543e+01
TprocSolve: 1.868000e+01


==> dat/ddr-quadrot/tri_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/ddr-quadrot/tri_k3/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
3       0.25      56       92       37          2170       1978       2.370978e-02  --           2.534964e-02  --               2.043105e-05  --           1.631638e-03  --
3       0.125     224      352      129         8482       8098       3.736525e-04  5.99         1.597174e-03  3.99             6.352375e-07  5.01         1.018219e-04  4.00
3       0.0625    896      1376     481         33538      32770      5.860847e-06  5.99         1.000236e-04  4.00             2.910601e-08  4.45         6.476270e-06  3.97


==> dat/ddr-quadrot/tri_k3/results-1.txt <==
Degree: 3
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbVertices: 37
DimSpaces: 2170
DimLinSys: 1978
ErrUL2: 2.370978e-02
ErrURotRot: 2.534964e-02
ErrPL2: 2.043105e-05
ErrPGrad: 1.631638e-03
TwallDDRCore: 6.825251e-02
TprocDDRCore: 5.100000e-01
TwallModel: 7.786786e-01
TprocModel: 5.710000e+00
TwallSolve: 5.848428e-01
TprocSolve: 5.800000e-01


==> dat/ddr-quadrot/tri_k3/results-2.txt <==
Degree: 3
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimSpaces: 8482
DimLinSys: 8098
ErrUL2: 3.736525e-04
ErrURotRot: 1.597174e-03
ErrPL2: 6.352375e-07
ErrPGrad: 1.018219e-04
TwallDDRCore: 2.655093e-01
TprocDDRCore: 2.090000e+00
TwallModel: 3.111532e+00
TprocModel: 2.294000e+01
TwallSolve: 5.229767e+00
TprocSolve: 5.230000e+00


==> dat/ddr-quadrot/tri_k3/results-3.txt <==
Degree: 3
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimSpaces: 33538
DimLinSys: 32770
ErrUL2: 5.860847e-06
ErrURotRot: 1.000236e-04
ErrPL2: 2.910601e-08
ErrPGrad: 6.476270e-06
TwallDDRCore: 1.058334e+00
TprocDDRCore: 8.420000e+00
TwallModel: 1.252056e+01
TprocModel: 9.198000e+01
TwallSolve: 5.934623e+01
TprocSolve: 5.935000e+01


==> dat/ddr-quadrot/tri_k3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/cart_k0/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
0       0.141421   100      220      121         462        342        6.604170e-01  --           1.106266e+01  --               2.876566e-02  --           2.222916e-01  --
0       0.0707107  400      840      441         1722       1482       1.051361e-01  2.65         5.809782e+00  0.93             1.047232e-02  1.46         8.021662e-02  1.47
0       0.0353553  1600     3280     1681        6642       6162       1.971284e-02  2.42         2.953454e+00  0.98             1.543343e-03  2.76         1.217422e-02  2.72


==> dat/sddr-quadrot/cart_k0/results-1.txt <==
Degree: 0
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
DimSpaces: 462
DimLinSys: 342
ErrUL2: 6.604170e-01
ErrURotRot: 1.106266e+01
ErrPL2: 2.876566e-02
ErrPGrad: 2.222916e-01


==> dat/sddr-quadrot/cart_k0/results-2.txt <==
Degree: 0
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
DimSpaces: 1722
DimLinSys: 1482
ErrUL2: 1.051361e-01
ErrURotRot: 5.809782e+00
ErrPL2: 1.047232e-02
ErrPGrad: 8.021662e-02


==> dat/sddr-quadrot/cart_k0/results-3.txt <==
Degree: 0
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
DimSpaces: 6642
DimLinSys: 6162
ErrUL2: 1.971284e-02
ErrURotRot: 2.953454e+00
ErrPL2: 1.543343e-03
ErrPGrad: 1.217422e-02


==> dat/sddr-quadrot/cart_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/cart_k1/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
1       0.141421   100      220      121         1322       1082       1.625424e-01  --           1.559969e+00  --               2.090657e-03  --           1.343631e-01  --
1       0.0707107  400      840      441         5042       4562       1.022213e-02  3.99         3.924421e-01  1.99             1.404608e-04  3.90         1.803106e-02  2.90
1       0.0353553  1600     3280     1681        19682      18722      6.402107e-04  4.00         9.826255e-02  2.00             8.685439e-06  4.02         2.256402e-03  3.00


==> dat/sddr-quadrot/cart_k1/results-1.txt <==
Degree: 1
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
DimSpaces: 1322
DimLinSys: 1082
ErrUL2: 1.625424e-01
ErrURotRot: 1.559969e+00
ErrPL2: 2.090657e-03
ErrPGrad: 1.343631e-01


==> dat/sddr-quadrot/cart_k1/results-2.txt <==
Degree: 1
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
DimSpaces: 5042
DimLinSys: 4562
ErrUL2: 1.022213e-02
ErrURotRot: 3.924421e-01
ErrPL2: 1.404608e-04
ErrPGrad: 1.803106e-02


==> dat/sddr-quadrot/cart_k1/results-3.txt <==
Degree: 1
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
DimSpaces: 19682
DimLinSys: 18722
ErrUL2: 6.402107e-04
ErrURotRot: 9.826255e-02
ErrPL2: 8.685439e-06
ErrPGrad: 2.256402e-03


==> dat/sddr-quadrot/cart_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/cart_k2/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
2       0.141421   100      220      121         2282       1922       2.139788e-02  --           1.194218e-01  --               1.264031e-04  --           8.134628e-03  --
2       0.0707107  400      840      441         8762       8042       6.723866e-04  4.99         1.500413e-02  2.99             4.783257e-06  4.72         5.727797e-04  3.83
2       0.0353553  1600     3280     1681        34322      32882      2.104550e-05  5.00         1.877987e-03  3.00             2.067917e-07  4.53         4.257814e-05  3.75


==> dat/sddr-quadrot/cart_k2/results-1.txt <==
Degree: 2
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
DimSpaces: 2282
DimLinSys: 1922
ErrUL2: 2.139788e-02
ErrURotRot: 1.194218e-01
ErrPL2: 1.264031e-04
ErrPGrad: 8.134628e-03


==> dat/sddr-quadrot/cart_k2/results-2.txt <==
Degree: 2
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
DimSpaces: 8762
DimLinSys: 8042
ErrUL2: 6.723866e-04
ErrURotRot: 1.500413e-02
ErrPL2: 4.783257e-06
ErrPGrad: 5.727797e-04


==> dat/sddr-quadrot/cart_k2/results-3.txt <==
Degree: 2
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
DimSpaces: 34322
DimLinSys: 32882
ErrUL2: 2.104550e-05
ErrURotRot: 1.877987e-03
ErrPL2: 2.067917e-07
ErrPGrad: 4.257814e-05


==> dat/sddr-quadrot/cart_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/cart_k3/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
3       0.141421   100      220      121         3542       3062       1.563704e-03  --           6.047032e-03  --               2.390248e-06  --           2.203916e-04  --
3       0.0707107  400      840      441         13682      12722      2.453681e-05  5.99         3.794471e-04  3.99             4.915521e-08  5.60         8.129716e-06  4.76
3       0.0353553  1600     3280     1681        53762      51842      3.856349e-07  5.99         2.373930e-05  4.00             6.302244e-08  -0.36        5.497075e-06  0.56


==> dat/sddr-quadrot/cart_k3/results-1.txt <==
Degree: 3
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
DimSpaces: 3542
DimLinSys: 3062
ErrUL2: 1.563704e-03
ErrURotRot: 6.047032e-03
ErrPL2: 2.390248e-06
ErrPGrad: 2.203916e-04


==> dat/sddr-quadrot/cart_k3/results-2.txt <==
Degree: 3
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
DimSpaces: 13682
DimLinSys: 12722
ErrUL2: 2.453681e-05
ErrURotRot: 3.794471e-04
ErrPL2: 4.915521e-08
ErrPGrad: 8.129716e-06


==> dat/sddr-quadrot/cart_k3/results-3.txt <==
Degree: 3
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
DimSpaces: 53762
DimLinSys: 51842
ErrUL2: 3.856349e-07
ErrURotRot: 2.373930e-05
ErrPL2: 6.302244e-08
ErrPGrad: 5.497075e-06


==> dat/sddr-quadrot/cart_k3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/hexa_k0/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
0       0.241412   121      400      280         960        720        2.256209e+00  --           1.297432e+01  --               4.497605e-01  --           1.194726e+01  --
0       0.129713   441      1400     960         3320       2840       4.474133e-01  2.60         7.743715e+00  0.83             1.326460e-01  1.97         4.245744e+00  1.67
0       0.0657364  1681     5200     3520        12240      11280      7.197917e-02  2.69         4.132049e+00  0.92             3.859680e-02  1.82         1.370411e+00  1.66


==> dat/sddr-quadrot/hexa_k0/results-1.txt <==
Degree: 0
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimSpaces: 960
DimLinSys: 720
ErrUL2: 2.256209e+00
ErrURotRot: 1.297432e+01
ErrPL2: 4.497605e-01
ErrPGrad: 1.194726e+01


==> dat/sddr-quadrot/hexa_k0/results-2.txt <==
Degree: 0
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimSpaces: 3320
DimLinSys: 2840
ErrUL2: 4.474133e-01
ErrURotRot: 7.743715e+00
ErrPL2: 1.326460e-01
ErrPGrad: 4.245744e+00


==> dat/sddr-quadrot/hexa_k0/results-3.txt <==
Degree: 0
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimSpaces: 12240
DimLinSys: 11280
ErrUL2: 7.197917e-02
ErrURotRot: 4.132049e+00
ErrPL2: 3.859680e-02
ErrPGrad: 1.370411e+00


==> dat/sddr-quadrot/hexa_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/hexa_k1/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
1       0.241412   121      400      280         2402       1922       1.085367e+00  --           3.221827e+00  --               6.909785e-02  --           2.784730e+00  --
1       0.129713   441      1400     960         8402       7442       9.441272e-02  3.93         9.543683e-01  1.96             1.135666e-02  2.91         8.521284e-01  1.91
1       0.0657364  1681     5200     3520        31202      29282      6.550975e-03  3.93         2.523941e-01  1.96             1.536393e-03  2.94         2.257714e-01  1.95


==> dat/sddr-quadrot/hexa_k1/results-1.txt <==
Degree: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimSpaces: 2402
DimLinSys: 1922
ErrUL2: 1.085367e+00
ErrURotRot: 3.221827e+00
ErrPL2: 6.909785e-02
ErrPGrad: 2.784730e+00


==> dat/sddr-quadrot/hexa_k1/results-2.txt <==
Degree: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimSpaces: 8402
DimLinSys: 7442
ErrUL2: 9.441272e-02
ErrURotRot: 9.543683e-01
ErrPL2: 1.135666e-02
ErrPGrad: 8.521284e-01


==> dat/sddr-quadrot/hexa_k1/results-3.txt <==
Degree: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimSpaces: 31202
DimLinSys: 29282
ErrUL2: 6.550975e-03
ErrURotRot: 2.523941e-01
ErrPL2: 1.536393e-03
ErrPGrad: 2.257714e-01


==> dat/sddr-quadrot/hexa_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/hexa_k2/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
2       0.241412   121      400      280         3965       3245       1.870797e-01  --           3.751740e-01  --               3.031825e-03  --           1.599670e-01  --
2       0.129713   441      1400     960         13925      12485      8.577440e-03  4.96         5.904143e-02  2.98             2.623366e-04  3.94         2.629486e-02  2.91
2       0.0657364  1681     5200     3520        51845      48965      3.011341e-04  4.93         7.938781e-03  2.95             1.815667e-05  3.93         3.580569e-03  2.93


==> dat/sddr-quadrot/hexa_k2/results-1.txt <==
Degree: 2
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimSpaces: 3965
DimLinSys: 3245
ErrUL2: 1.870797e-01
ErrURotRot: 3.751740e-01
ErrPL2: 3.031825e-03
ErrPGrad: 1.599670e-01


==> dat/sddr-quadrot/hexa_k2/results-2.txt <==
Degree: 2
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimSpaces: 13925
DimLinSys: 12485
ErrUL2: 8.577440e-03
ErrURotRot: 5.904143e-02
ErrPL2: 2.623366e-04
ErrPGrad: 2.629486e-02


==> dat/sddr-quadrot/hexa_k2/results-3.txt <==
Degree: 2
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimSpaces: 51845
DimLinSys: 48965
ErrUL2: 3.011341e-04
ErrURotRot: 7.938781e-03
ErrPL2: 1.815667e-05
ErrPGrad: 3.580569e-03


==> dat/sddr-quadrot/hexa_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/hexa_k3/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
3       0.241412   121      400      280         5653       4693       1.911150e-02  --           2.920322e-02  --               1.004433e-04  --           6.561339e-03  --
3       0.129713   441      1400     960         19893      17973      4.653942e-04  5.98         2.440221e-03  4.00             4.927617e-06  4.85         5.839973e-04  3.89
3       0.0657364  1681     5200     3520        74173      70333      8.300373e-06  5.92         1.667349e-04  3.95             2.013162e-07  4.70         4.338996e-05  3.82


==> dat/sddr-quadrot/hexa_k3/results-1.txt <==
Degree: 3
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
DimSpaces: 5653
DimLinSys: 4693
ErrUL2: 1.911150e-02
ErrURotRot: 2.920322e-02
ErrPL2: 1.004433e-04
ErrPGrad: 6.561339e-03


==> dat/sddr-quadrot/hexa_k3/results-2.txt <==
Degree: 3
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
DimSpaces: 19893
DimLinSys: 17973
ErrUL2: 4.653942e-04
ErrURotRot: 2.440221e-03
ErrPL2: 4.927617e-06
ErrPGrad: 5.839973e-04


==> dat/sddr-quadrot/hexa_k3/results-3.txt <==
Degree: 3
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
DimSpaces: 74173
DimLinSys: 70333
ErrUL2: 8.300373e-06
ErrURotRot: 1.667349e-04
ErrPL2: 2.013162e-07
ErrPGrad: 4.338996e-05


==> dat/sddr-quadrot/hexa_k3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/tri_k0/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
0       0.25      56       92       37          166        118        2.975245e+00  --           1.719294e+01  --               4.537831e-02  --           5.926072e-01  --
0       0.125     224      352      129         610        514        4.305044e-01  2.79         9.269778e+00  0.89             5.554473e-03  3.03         1.498127e-01  1.98
0       0.0625    896      1376     481         2338       2146       6.865681e-02  2.65         4.800538e+00  0.95             9.042542e-04  2.62         4.304044e-02  1.80


==> dat/sddr-quadrot/tri_k0/results-1.txt <==
Degree: 0
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbVertices: 37
DimSpaces: 166
DimLinSys: 118
ErrUL2: 2.975245e+00
ErrURotRot: 1.719294e+01
ErrPL2: 4.537831e-02
ErrPGrad: 5.926072e-01


==> dat/sddr-quadrot/tri_k0/results-2.txt <==
Degree: 0
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimSpaces: 610
DimLinSys: 514
ErrUL2: 4.305044e-01
ErrURotRot: 9.269778e+00
ErrPL2: 5.554473e-03
ErrPGrad: 1.498127e-01


==> dat/sddr-quadrot/tri_k0/results-3.txt <==
Degree: 0
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimSpaces: 2338
DimLinSys: 2146
ErrUL2: 6.865681e-02
ErrURotRot: 4.800538e+00
ErrPL2: 9.042542e-04
ErrPGrad: 4.304044e-02


==> dat/sddr-quadrot/tri_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/tri_k1/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
1       0.25      56       92       37          554        458        1.430867e+00  --           3.719250e+00  --               8.272941e-03  --           2.278139e-01  --
1       0.125     224      352      129         2114       1922       9.094448e-02  3.98         9.437696e-01  1.98             9.218834e-04  3.17         4.339896e-02  2.39
1       0.0625    896      1376     481         8258       7874       5.710093e-03  3.99         2.367921e-01  1.99             1.114575e-04  3.05         9.609179e-03  2.18


==> dat/sddr-quadrot/tri_k1/results-1.txt <==
Degree: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbVertices: 37
DimSpaces: 554
DimLinSys: 458
ErrUL2: 1.430867e+00
ErrURotRot: 3.719250e+00
ErrPL2: 8.272941e-03
ErrPGrad: 2.278139e-01


==> dat/sddr-quadrot/tri_k1/results-2.txt <==
Degree: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimSpaces: 2114
DimLinSys: 1922
ErrUL2: 9.094448e-02
ErrURotRot: 9.437696e-01
ErrPL2: 9.218834e-04
ErrPGrad: 4.339896e-02


==> dat/sddr-quadrot/tri_k1/results-3.txt <==
Degree: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimSpaces: 8258
DimLinSys: 7874
ErrUL2: 5.710093e-03
ErrURotRot: 2.367921e-01
ErrPL2: 1.114575e-04
ErrPGrad: 9.609179e-03


==> dat/sddr-quadrot/tri_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/tri_k2/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
2       0.25      56       92       37          1110       966        2.372158e-01  --           3.720950e-01  --               6.591082e-04  --           2.566335e-02  --
2       0.125     224      352      129         4290       4002       7.494489e-03  4.98         4.700412e-02  2.98             3.866032e-05  4.09         3.087387e-03  3.06
2       0.0625    896      1376     481         16866      16290      2.348453e-04  5.00         5.891035e-03  3.00             2.377064e-06  4.02         3.857877e-04  3.00


==> dat/sddr-quadrot/tri_k2/results-1.txt <==
Degree: 2
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbVertices: 37
DimSpaces: 1110
DimLinSys: 966
ErrUL2: 2.372158e-01
ErrURotRot: 3.720950e-01
ErrPL2: 6.591082e-04
ErrPGrad: 2.566335e-02


==> dat/sddr-quadrot/tri_k2/results-2.txt <==
Degree: 2
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimSpaces: 4290
DimLinSys: 4002
ErrUL2: 7.494489e-03
ErrURotRot: 4.700412e-02
ErrPL2: 3.866032e-05
ErrPGrad: 3.087387e-03


==> dat/sddr-quadrot/tri_k2/results-3.txt <==
Degree: 2
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimSpaces: 16866
DimLinSys: 16290
ErrUL2: 2.348453e-04
ErrURotRot: 5.891035e-03
ErrPL2: 2.377064e-06
ErrPGrad: 3.857877e-04


==> dat/sddr-quadrot/tri_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> dat/sddr-quadrot/tri_k3/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  DimSpaces  DimLinSys  ErrUL2        ErrUL2_rate  ErrURotRot    ErrURotRot_rate  ErrPL2        ErrPL2_rate  ErrPGrad      ErrPGrad_rate
3       0.25      56       92       37          1834       1642       2.371216e-02  --           2.535259e-02  --               1.152289e-05  --           6.922517e-04  --
3       0.125     224      352      129         7138       6754       3.736244e-04  5.99         1.597220e-03  3.99             3.515322e-07  5.03         4.241461e-05  4.03
3       0.0625    896      1376     481         28162      27394      5.850610e-06  6.00         1.000244e-04  4.00             1.898039e-08  4.21         2.825453e-06  3.91


==> dat/sddr-quadrot/tri_k3/results-1.txt <==
Degree: 3
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbVertices: 37
DimSpaces: 1834
DimLinSys: 1642
ErrUL2: 2.371216e-02
ErrURotRot: 2.535259e-02
ErrPL2: 1.152289e-05
ErrPGrad: 6.922517e-04


==> dat/sddr-quadrot/tri_k3/results-2.txt <==
Degree: 3
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
DimSpaces: 7138
DimLinSys: 6754
ErrUL2: 3.736244e-04
ErrURotRot: 1.597220e-03
ErrPL2: 3.515322e-07
ErrPGrad: 4.241461e-05


==> dat/sddr-quadrot/tri_k3/results-3.txt <==
Degree: 3
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
DimSpaces: 28162
DimLinSys: 27394
ErrUL2: 5.850610e-06
ErrURotRot: 1.000244e-04
ErrPL2: 1.898039e-08
ErrPGrad: 2.825453e-06


==> dat/sddr-quadrot/tri_k3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve

